Revisiting the Dragonfly Galaxy I. High-resolution ALMA and VLA Observations of the Radio Hotspots in a Hyper-luminous Infrared Galaxy at $z=1.92$

Radio-loud active galactic nuclei (RLAGNs) are rare among AGN populations. Lacking high-resolution and high-frequency observations, their structure and evolution stages are not well understood at high redshifts. In this work, we report ALMA 237 GHz continuum observation at $0.023''$ resolution and VLA 44 GHz continuum observation at $0.08''$ resolution of the radio continuum emission from a high-redshift radio and hyper-luminous infrared galaxy at $z=1.92$. The new observations confirm the South-East (SE) and North-West (NW) hotspots identified by previous low-resolution VLA observations at 4.7 and 8.2 GHz and identify a radio core undetected in all previous observations. The SE hotspot has a higher flux density than the NW one does by a factor of 6, suggesting that there can be a Doppler boosting effect in the SE one. In this scenario, we estimate the advance speed of the jet head, ranging from $\sim$0.1c -- 0.3c, which yields a mildly relativistic case. The projected linear distance between the two hotspots is $\sim13$ kpc, yielding a linear size ($\leq20$ kpc) of a Compact-Steep-Spectrum (CSS) source. Combined with new \black{high-frequency ($\nu_\text{obs}\geq44$ GHz) and archived low-frequency observations ($\nu_\text{obs}\leq8.2$ GHz)}, we find that injection spectra of both NW and SE hotspots can be fitted with a continuous injection (CI) model. Based on the CI model, the synchrotron ages of NW and SE hotspots have an order of $10^5$ yr, consistent with the order of magnitude $10^3 - 10^5$ yr observed in CSS sources associated with radio AGNs at an early evolution stage. The CI model also favors the scenario in which the double hotspots have experienced a quiescent phase, suggesting that this RLAGN may have transient or intermittent activities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
